Quantify resilience enhancement of UTS through exploiting connect community and internet of everything emerging technologies

This work aims at investigating and quantifying the Urban Transport System (UTS) resilience enhancement enabled by the adoption of emerging technology such as Internet of Everything (IoE) and the new trend of the Connected Community (CC). A conceptual extension of Functional Resonance Analysis Method (FRAM) and its formalization have been proposed and used to model UTS complexity. The scope is to identify the system functions and their interdependencies with a particular focus on those that have a relation and impact on people and communities. Network analysis techniques have been applied to the FRAM model to identify and estimate the most critical community-related functions. The notion of Variability Rate (VR) has been defined as the amount of output variability generated by an upstream function that can be tolerated/absorbed by a downstream function, without significantly increasing of its subsequent output variability. A fuzzy based quantification of the VR on expert judgment has been developed when quantitative data are not available. Our approach has been applied to a critical scenario (water bomb/flash flooding) considering two cases: when UTS has CC and IoE implemented or not. The results show a remarkable VR enhancement if CC and IoE are deployed

==> readme.txt <==
ACM Transactions and Journals (small trim Size) 
-----------------------------------------------------------------

The following files are available in the acmlarge.zip archive:

acmsmall.cls	     			- This is V1.8 of the LaTeX2e class file for the 'acmsmall template/format'
ACM-Reference-Format-Journals.bst	- This is the bibliography style file for the New ACM Reference Format (March 2012)
acmsmall-sample-bibfile.bib		- This is the bibliography database file
acmsmall-guide.pdf			- This is a PDF of the "author guidelines' for the acmlsmall template
acm-update.pdf			        - This is a PDF of documentation updates
acmsmall-sample.pdf			- This is a PDF file showing what YOU should obtain
					  when YOU compile the sample source .tex file

acmsmall-sample.tex			- the revised (v2) source sample .tex file 
acmsmall-sample.bbl			- the bbl file as a result of 'BibTeX'ing 
acmsmall-mouse.eps			- Graphics file used in sample
acmsmall-mouse.pdf			- a graphics file in PDF format, (compatible with pdflatex)
readme.txt				- This file!

Happy (La)TeXing!!!


